Implicit Inversion turns CLIP into a Decoder

CLIP is a discriminative model trained to align images and text in a shared embedding space. Due to its multimodal structure, it serves as the backbone of many generative pipelines, where a decoder is trained to map from the shared space back to images. In this work, we show that image synthesis is nevertheless possible using CLIP alone -- without any decoder, training, or fine-tuning. Our approach optimizes a frequency-aware implicit neural representation that encourages coarse-to-fine generation by stratifying frequencies across network layers. To stabilize this inverse mapping, we introduce adversarially robust initialization, a lightweight Orthogonal Procrustes projection to align local text and image embeddings, and a blending loss that anchors outputs to natural image statistics. Without altering CLIP's weights, this framework unlocks capabilities such as text-to-image generation, style transfer, and image reconstruction. These findings suggest that discriminative models may hold untapped generative potential, hidden in plain sight.

==> fig_ablation/frequency_opt/Panoramic_view_of_a_vast_desert_landscape_at_sunset_with_dramatic_lighting_detailed_dunes_and_a_wide_cinematic_composition._4ad4d2/args.json <==
{
    "data_path": "/mnt/ssd2/antonio/implicit-inversion/",
    "faiss_index_path": "/mnt/ssd2/antonio/implicit-inversion//faiss-index/",
    "project_dataset": "laion",
    "init_retrieval_dataset": "laion",
    "neighbors_retrieval_dataset": "laion",
    "task": "text2img",
    "architecture": "vit32",
    "inversion_iters": 400,
    "save_every": 50,
    "print_every": 10,
    "prompt": [
        "Panoramic view of a vast desert landscape at sunset with dramatic lighting detailed dunes and a wide cinematic composition."
    ],
    "prompt_file": null,
    "lr": 2e-05,
    "eps": 0.00784313725490196,
    "device": "cuda:1",
    "save_path": "eval",
    "resolution_multiplier": 1.0,
    "triplet_loss": false,
    "project_text": true,
    "seed": null,
    "alpha_loss_constraints": 0.5,
    "alpha_loss_nat_images": 0.5,
    "overwrite_inr": null,
    "project_text_constraints": false,
    "interpolation": "bicubic",
    "add_noise": false,
    "montage": true,
    "n_augs": 32,
    "momentum": 0.0,
    "project_topk": 1000,
    "change_layer_intv": 70,
    "opt_layers": [
        0,
        1,
        2
    ],
    "topk_natural_images": 8,
    "gradient_clipping": [
        1.0,
        0.5,
        0.2
    ],
    "optimizer": "AdamW",
    "init_idx": 0,
    "eval": true,
    "project_text_weight": 0.5,
    "single_processing": true,
    "image": null,
    "style_image": null,
    "robust": true,
    "single_optimizer": true
}

==> fig_ablation/frequency_opt/Panoramic_view_of_a_vast_desert_landscape_at_sunset_with_dramatic_lighting_detailed_dunes_and_a_wide_cinematic_composition._73e786/args.json <==
{
    "data_path": "/mnt/ssd2/antonio/implicit-inversion/",
    "faiss_index_path": "/mnt/ssd2/antonio/implicit-inversion//faiss-index/",
    "project_dataset": "laion",
    "init_retrieval_dataset": "laion",
    "neighbors_retrieval_dataset": "laion",
    "task": "text2img",
    "architecture": "vit32",
    "inversion_iters": 400,
    "save_every": 50,
    "print_every": 10,
    "prompt": [
        "Panoramic view of a vast desert landscape at sunset with dramatic lighting detailed dunes and a wide cinematic composition."
    ],
    "prompt_file": null,
    "lr": 0.0002,
    "eps": 0.00784313725490196,
    "device": "cuda:1",
    "save_path": "eval",
    "resolution_multiplier": 1.0,
    "triplet_loss": false,
    "project_text": true,
    "seed": null,
    "alpha_loss_constraints": 0.5,
    "alpha_loss_nat_images": 0.5,
    "overwrite_inr": null,
    "project_text_constraints": false,
    "interpolation": "bicubic",
    "add_noise": false,
    "montage": true,
    "n_augs": 32,
    "momentum": 0.0,
    "project_topk": 1000,
    "change_layer_intv": 70,
    "opt_layers": [
        0,
        1,
        2
    ],
    "topk_natural_images": 8,
    "gradient_clipping": [
        1.0,
        0.5,
        0.2
    ],
    "optimizer": "AdamW",
    "init_idx": 0,
    "eval": true,
    "project_text_weight": 0.5,
    "single_processing": true,
    "image": null,
    "style_image": null,
    "robust": true,
    "single_optimizer": false
}

==> fig_ablation/frequency_opt/Panoramic_view_of_a_vast_desert_landscape_at_sunset_with_dramatic_lighting_detailed_dunes_and_a_wide_cinematic_composition._94a313/args.json <==
{
    "data_path": "/mnt/ssd2/antonio/implicit-inversion/",
    "faiss_index_path": "/mnt/ssd2/antonio/implicit-inversion//faiss-index/",
    "project_dataset": "laion",
    "init_retrieval_dataset": "laion",
    "neighbors_retrieval_dataset": "laion",
    "task": "text2img",
    "architecture": "vit32",
    "inversion_iters": 400,
    "save_every": 50,
    "print_every": 10,
    "prompt": [
        "Panoramic view of a vast desert landscape at sunset with dramatic lighting detailed dunes and a wide cinematic composition."
    ],
    "prompt_file": null,
    "lr": 2e-05,
    "eps": 0.00784313725490196,
    "device": "cuda:1",
    "save_path": "eval",
    "resolution_multiplier": 1.0,
    "triplet_loss": false,
    "project_text": true,
    "seed": null,
    "alpha_loss_constraints": 0.5,
    "alpha_loss_nat_images": 0.5,
    "overwrite_inr": null,
    "project_text_constraints": false,
    "interpolation": "bicubic",
    "add_noise": false,
    "montage": true,
    "n_augs": 32,
    "momentum": 0.0,
    "project_topk": 1000,
    "change_layer_intv": 70,
    "opt_layers": [
        0,
        1,
        2
    ],
    "topk_natural_images": 8,
    "gradient_clipping": [
        1.0,
        0.5,
        0.2
    ],
    "optimizer": "AdamW",
    "init_idx": 0,
    "eval": true,
    "project_text_weight": 0.5,
    "single_processing": true,
    "image": null,
    "style_image": null,
    "robust": false,
    "single_optimizer": true
}

==> fig_ablation/frequency_opt/Panoramic_view_of_a_vast_desert_landscape_at_sunset_with_dramatic_lighting_detailed_dunes_and_a_wide_cinematic_composition._efa656/args.json <==
{
    "data_path": "/mnt/ssd2/antonio/implicit-inversion/",
    "faiss_index_path": "/mnt/ssd2/antonio/implicit-inversion//faiss-index/",
    "project_dataset": "laion",
    "init_retrieval_dataset": "laion",
    "neighbors_retrieval_dataset": "laion",
    "task": "text2img",
    "architecture": "vit32",
    "inversion_iters": 400,
    "save_every": 50,
    "print_every": 10,
    "prompt": [
        "Panoramic view of a vast desert landscape at sunset with dramatic lighting detailed dunes and a wide cinematic composition."
    ],
    "prompt_file": null,
    "lr": 0.0002,
    "eps": 0.00784313725490196,
    "device": "cuda:1",
    "save_path": "eval",
    "resolution_multiplier": 1.0,
    "triplet_loss": false,
    "project_text": true,
    "seed": null,
    "alpha_loss_constraints": 0.5,
    "alpha_loss_nat_images": 0.5,
    "overwrite_inr": null,
    "project_text_constraints": false,
    "interpolation": "bicubic",
    "add_noise": false,
    "montage": true,
    "n_augs": 32,
    "momentum": 0.0,
    "project_topk": 1000,
    "change_layer_intv": 70,
    "opt_layers": [
        0,
        1,
        2
    ],
    "topk_natural_images": 8,
    "gradient_clipping": [
        1.0,
        0.5,
        0.2
    ],
    "optimizer": "AdamW",
    "init_idx": 0,
    "eval": true,
    "project_text_weight": 0.5,
    "single_processing": true,
    "image": null,
    "style_image": null,
    "robust": false,
    "single_optimizer": false
}

==> figs_suppmat/supp_ablation/1.txt <==
The front of a church with two bell towers.


==> figs_suppmat/supp_ablation/10.txt <==
A picture of a room with a TV and a bathroom.


==> figs_suppmat/supp_ablation/11.txt <==
two boats sitting on the shore close to the water


==> figs_suppmat/supp_ablation/12.txt <==
a tower with a clock on top with a sky background


==> figs_suppmat/supp_ablation/13.txt <==
A man standing in a kitchen preparing food on a counter.


==> figs_suppmat/supp_ablation/14.txt <==
Two toilets are in a restroom with a vanity with dual sinks.


==> figs_suppmat/supp_ablation/15.txt <==
a man is flying a kite in a field


==> figs_suppmat/supp_ablation/16.txt <==
An umpire and baseball players standing on the baseball field


==> figs_suppmat/supp_ablation/17.txt <==
a bathroom with a big shower and counter


==> figs_suppmat/supp_ablation/18.txt <==
A string of stoplights is going across the street.


==> figs_suppmat/supp_ablation/19.txt <==
A man standing next to a woman on a tennis court.


==> figs_suppmat/supp_ablation/2.txt <==
A group of people gathered together in a kitchen.


==> figs_suppmat/supp_ablation/20.txt <==
Two yellow pieces of luggage sitting on a sidewalk.


==> figs_suppmat/supp_ablation/3.txt <==
A blender sitting on a kitchen counter top.


==> figs_suppmat/supp_ablation/4.txt <==
A group of boats that are sitting in the water.


==> figs_suppmat/supp_ablation/5.txt <==
a sail boat and umbrella along a beach with tall grass


==> figs_suppmat/supp_ablation/6.txt <==
A bus stop sign with a large building in the background.


==> figs_suppmat/supp_ablation/7.txt <==
A display of various hot dogs in serving platters.


==> figs_suppmat/supp_ablation/8.txt <==
A view of the harbor with ships moored on a very foggy day.


==> figs_suppmat/supp_ablation/9.txt <==
A few rows of tables with umbrellas on top of them.

